Testing Kronecker Product Covariance Matrices for High-dimensional Matrix-Variate Data

Kronecker product covariance structure provides an efficient way to modeling the inter-correlations of matrix-variate data. In this paper, we propose testing statistics for Kronecker product covariance matrix based on linear spectral statistics of renormalized sample covariance matrices. Central limit theorem is proved for the linear spectral statistics with explicit formulas for mean and covariance functions, which fills the gap in the literature. We then theoretically justify that the proposed testing statistics have well-controlled sizes and strong powers. To facilitate practical usefulness, we further propose a bootstrap resampling algorithm to approximate the limiting distributions of associated linear spectral statistics. Consistency of the bootstrap procedure is guaranteed under mild conditions. A more general model which allows the existence of noises will also be discussed. In the simulations, the empirical sizes of the proposed testing procedure and its bootstrapped version are close to corresponding theoretical values, while the powers converge to one quickly as the dimension and sample size grow.

==> plot/w1.csv <==
"","V1","V2","V3","V4","V5","V6","V7","V8","V9","V10"
"1",1.93832003489415,1.35782237720059,1.19263786882735,1.14479747421582,1.4661262012558,1.48471228053746,1.62820440767979,1.8362147491518,1.62492677620916,1.91533224931382
"2",0.751519609697554,0.526450805121127,0.46240596473046,0.44385743092865,0.568442037795636,0.575648176511619,0.63128251214426,0.711931655640603,0.63001171873588,0.742606854664308
"3",0.46310659068125,0.324413141553373,0.284946988839281,0.273516883569449,0.350289268205875,0.354729884644574,0.389013258181498,0.438711428933112,0.388230161113692,0.457614311379628
"4",0.867124860497433,0.607434024420448,0.533537252369956,0.512135422560123,0.65588471194085,0.664199361283687,0.728391851940973,0.821447144712013,0.726925574091823,0.856841068344698
"5",0.74280349912409,0.520345038392489,0.457042988879446,0.438709580630467,0.561849257524727,0.568971819576756,0.623960909210832,0.703674685428171,0.622704854440982,0.733994114059412
"6",0.856076474351019,0.599694463526554,0.526739239930906,0.505610099431245,0.64752782137605,0.655736530431823,0.719111118781368,0.810980756689562,0.717663523367253,0.845923712124601
"7",0.954083103062171,0.668349583002558,0.587042190265794,0.563494111867451,0.721659070944597,0.730807541721009,0.80143747458277,0.90382466993123,0.799824153382968,0.942768017109304
"8",1.3241427085824,0.927581910083396,0.814737870711414,0.782056214142775,1.00156851516032,1.01426539747021,1.11229051740605,1.254390569003,1.11005143834008,1.30843884744762
"9",1.78997362958504,1.25390348605801,1.1013611253118,1.05718212326783,1.35391844001403,1.3710820617032,1.50359223495325,1.69568281814538,1.50056545207203,1.76874517956111
"10",2.74667010001634,1.92408377226192,1.69001130643221,1.6222197245021,2.07755423632084,2.1038913877305,2.30722495912972,2.60198319055171,2.30258043593579,2.71409557043278


==> plot/w2.csv <==
"","V1","V2","V3","V4","V5","V6","V7","V8","V9","V10"
"1",3.52920920116809,1.86745944495694,0.807623146920396,0.888147632849858,3.09307770633002,1.79678755362603,2.46815711846959,3.31576658365764,1.91822551867358,2.96696976000847
"2",0.537726127860021,0.284534488899171,0.123053081528646,0.13532215302563,0.471275179052702,0.273766602863476,0.376059478090715,0.505205054244894,0.292269435367365,0.452060807276191
"3",-0.1841467645868,-0.0974401332378635,-0.042140088907546,-0.0463416883903496,-0.161390334142813,-0.0937526215620468,-0.128783283152508,-0.173009774626938,-0.10008900092822,-0.154810284907837
"4",0.502337793877475,0.265808968599586,0.114954826076397,0.126416456801723,0.440260053378289,0.255749728708873,0.351310599956766,0.471956967043898,0.273034869933747,0.422310200044396
"5",-0.134798841732289,-0.0713279819397545,-0.0308473254362896,-0.0339229740634302,-0.118140713240662,-0.0686286551071404,-0.0942717480939008,-0.126646358845458,-0.0732670021412012,-0.113323995350437
"6",1.82720609786304,0.966854921552794,0.418137280822075,0.459827875890528,1.60140420247714,0.930265390179695,1.27785899908084,1.71669872070649,0.993138452556753,1.53611331282637
"7",1.02397440017034,0.541829785652362,0.234325986443976,0.257689580801493,0.89743401665478,0.521324850011099,0.716117849878182,0.962045575955304,0.556559192984469,0.860844712555369
"8",2.41399704106027,1.27735175713998,0.552418339585103,0.607497497460631,2.1156808806854,1.22901182407436,1.6882320206139,2.26800120524089,1.3120760097282,2.02942240409141
"9",2.30414943930495,1.2192265710964,0.527280848222414,0.579853659446828,2.01940799100501,1.17308631997991,1.61140995516937,2.16479706333998,1.25237071575402,1.93707465873531
"10",3.76086376781427,1.99003804083823,0.860634906623109,0.946444957626621,3.29610493844356,1.91472730113468,2.63016504577066,3.53341094171461,2.04413636043134,3.16171936390824


==> plot/w3.csv <==
"","V1","V2","V3","V4","V5","V6","V7","V8","V9","V10"
"1",1.64502108162859,1.23343316416437,1.10884194856704,1.07502932455119,1.30920781764569,1.32851277369638,1.43054104461167,1.58760953344596,1.43457906633436,1.64594779993483
"2",0.816833842407014,0.612460206187261,0.550594542273781,0.533804912095117,0.650086047005614,0.659671906788509,0.710333959388708,0.788326186168264,0.712339035698211,0.817294003607003
"3",0.577909117078912,0.433314976226534,0.389545081599829,0.377666435235197,0.459935220537961,0.466717206635967,0.502560557593735,0.557739979132398,0.503979147054089,0.57823468066236
"4",0.872793445928996,0.654418592987555,0.588314639908654,0.570374786760116,0.694622102635302,0.704864669920999,0.758997475359679,0.842332788899169,0.76113991531588,0.873285131824716
"5",0.802633188647988,0.601812587445582,0.541022457903034,0.524524715391678,0.638784303140674,0.648203512781623,0.697984805758083,0.77462113792249,0.699955023822352,0.803085349946953
"6",0.88986552703224,0.667219201593162,0.59982223691643,0.581531475280448,0.708209103004692,0.718652017738307,0.773843675817446,0.858809051129386,0.776028022491491,0.89036683043998
"7",0.965409848516012,0.723862166551501,0.650743598090817,0.63090005894496,0.768331868220237,0.779661324665859,0.839538428168458,0.931716861445506,0.841908212959155,0.965953709618852
"8",1.26448712207026,0.948109643966428,0.852339450255679,0.826348520346668,1.00635575070425,1.02119499415884,1.0996216089301,1.22035628134985,1.10272553660861,1.26519946756973
"9",1.6518435221178,1.23854861493515,1.11344067881465,1.0794878227874,1.31463753068934,1.33402255070711,1.43647396623391,1.59419386946637,1.44052873495348,1.65277408382802
"10",2.43474862086026,1.82556912425667,1.64116523196942,1.59112013491285,1.93772102013219,1.96629373305674,2.1173028566929,2.34977543156795,2.12327941707265,2.43612023010178

